Partial Redundancy Elimination using Lazy Code Motion

Partial Redundancy Elimination (PRE) is a compiler optimization that eliminates expressions that are redundant on some but not necessarily all paths through a program. In this project, we implemented a PRE optimization pass in LLVM and measured results on a variety of applications. We chose PRE because it is a powerful technique that subsumes Common Subexpression Elimination (CSE) and Loop Invariant Code Motion (LICM), and hence has the potential to greatly improve performance.

==> data.dat <==
N T
1 0.914549654
2 0.91571754
3 0.918544194
4 0.918918919
5 0.92
6 0.922059209
7 0.924485363
8 0.933333333
9 0.936524454
10  0.940145985
11  0.944343891
12  0.949206349
13  0.954798073
14  0.958333333
15  0.961734213
16  0.961849337
17  0.963190184
18  0.974501109
19  0.975982533
20  0.982269504
21  0.986622074
22  0.993381658
23  0.995354239
24  1
25  1
26  1
27  1
28  1.004013378
29  1.010814249
30  1.013513514
31  1.016463415
32  1.017193309
33  1.019770408
34  1.022359041
35  1.022727273
36  1.026041667
37  1.026666667
38  1.027972028
39  1.046666667
40  1.053231939
41  1.058035714
42  1.061622941
43  1.063291139
44  1.065217391
45  1.077010193
46  1.077756533
47  1.080991736
48  1.086316555
49  1.089294905
50  1.089877836
51  1.101492537
52  1.10845987
53  1.10855406
54  1.111111111
55  1.128205128
56  1.133333333
57  1.141361257
58  1.142076503
59  1.144
60  1.156926407
61  1.15896488
62  1.162790698
63  1.166666667
64  1.173469388
65  1.191528545
66  1.214634146
67  1.263157895
68  1.287769784
69  1.299115044
70  1.372693727
71  1.445714286
72  1.481927711
73  1.507246377
74  1.528301887
75  1.669642857


==> data_ms.dat <==
N GVN_LCM_MS BASE_LCM_MS
1 0.7929922299 0.9446785125
2 0.8049507903 0.96
3 0.8373328448 0.9698065952
4 0.8495488427 0.9736938588
5 0.8506545022 0.9817651349
6 0.9253499222 0.9841963895
7 0.9257063132 0.9933973982
8 0.9333830939 0.9957188115
9 0.9344170404 0.9986937862
10 0.9348491474 0.999813154
11 0.9366831252 1.000885021
12 0.9377442393 1.0031519575
13 0.9408805031 1.0041537595
14 0.9442274013 1.0059793024
15 0.9471918308 1.0077576653
16 0.9570661896 1.0078850924
17 0.9577446699 1.0106056734
18 0.9583484245 1.01227203
19 0.9687333688 1.0132878645
20 0.9690155576 1.0135925671
21 0.9708611002 1.0143064107
22 0.9726899112 1.0167498218
23 0.9848304074 1.0199574242
24 0.9886441844 1.0219624968
25 0.9891569945 1.0234479387
26 0.9911077041 1.0238240684
27 0.9939857488 1.023855151
28 0.9944742176 1.0261006289
29 0.9959870459 1.0266835241
30 0.9962432169 1.0283548935
31 0.9985069675 1.0310721128
32 1.0016225385 1.0331106593
33 1.0042201903 1.0340492404
34 1.0044158384 1.0380587484
35 1.0103719225 1.0388087859
36 1.0108833207 1.0414518048
37 1.0154628957 1.041977246
38 1.0156806842 1.0430270818
39 1.0170507996 1.054290718
40 1.019496939 1.059615636
41 1.0219981668 1.0625745725
42 1.0270520231 1.0898695206
43 1.0455116365 1.1002087683
44 1.0691554642 1.1055109871
45 1.0697318008 1.2327630897


==> data_old.dat <==
N T
1 0.914549654
2 0.91571754
3 0.918544194
4 0.918918919
5 0.92
6 0.922059209
7 0.924485363
8 0.933333333
9 0.936524454
10  0.940145985
11  0.944343891
12  0.949206349
13  0.954798073
14  0.958333333
15  0.961734213
16  0.961849337
17  0.963190184
18  0.974501109
19  0.975982533
20  0.982269504
21  0.986622074
22  0.993381658
23  0.995354239
24  1
25  1
26  1
27  1
28  1.004013378
29  1.010814249
30  1.013513514
31  1.016463415
32  1.017193309
33  1.019770408
34  1.022359041
35  1.022727273
36  1.026041667
37  1.026666667
38  1.027972028
39  1.046666667
40  1.053231939
41  1.058035714
42  1.061622941
43  1.063291139
44  1.065217391
45  1.077010193
46  1.077756533
47  1.080991736
48  1.086316555
49  1.089294905
50  1.089877836
51  1.101492537
52  1.10845987
53  1.10855406
54  1.111111111
55  1.128205128
56  1.133333333
57  1.141361257
58  1.142076503
59  1.144
60  1.156926407
61  1.15896488
62  1.162790698
63  1.166666667
64  1.173469388
65  1.191528545
66  1.214634146
67  1.263157895
68  1.287769784
69  1.299115044
70  1.372693727
71  1.445714286
72  1.481927711
73  1.507246377
74  1.528301887
75  1.669642857


==> data_spec_int.dat <==
N BASE_LCM GVN_LCM
1 0.89845257 0.874234153
2 0.900426768 0.887644468
3 0.918818848 0.900041782
4 0.931151604 0.918038414
5 0.932118368 0.921465355
6 0.934099614 0.935260939
7 0.945034844 0.936376528
8 0.948451078 0.940688149
9 0.979955139 0.950322512
10 0.987206725 0.954796532
11 0.988699345 0.955493368
12 0.990687729 0.969151
13 0.992062691 0.974208857
14 0.992188592 0.9757378
15 0.993799886 0.9798502
16 0.993878165 0.984447407
17 0.994800783 0.985567142
18 0.9989037 0.997633447
19 1.002904025 0.998636104
20 1.005788381 1.00039944
21 1.017895248 1.003626152
22 1.042867878 1.02050358
23 1.044102273 1.021740578
24 1.090854705 1.055785692
25 1.10078131 1.06755102
26 1.372753291 1.098465182
27 1.51759267 1.228785922


==> data_ss.dat <==
N BASE_LCM_SS GVN_LCM_SS
1 0.936370007 0.8630520765
2 0.937529192 0.9220999153
3 0.9451575263 0.9229988154
4 0.9500835864 0.95095515
5 0.9529018726 0.9674375332
6 0.9736118747 0.9773371105
7 0.9756541524 0.9806326662
8 0.9757523646 0.9827524893
9 0.9790187218 0.986570612
10 0.9811871109 0.9877225292
11 0.9826840996 0.9930034037
12 0.9898710866 0.993696572
13 0.9901656618 0.9950408401
14 0.9918761107 0.995215311
15 0.9933366239 0.995432245
16 0.9939182725 0.9959748675
17 0.9948191003 0.9970958043
18 0.9958380628 0.9979749632
19 0.9979442668 0.9989100157
20 0.9996615333 0.9995431704
21 1.0001211094 0.9997461285
22 1.000382995 1.000553215
23 1.0004731264 1.0005592059
24 1.000706381 1.0006758279
25 1.0018791946 1.0010738255
26 1.0028759939 1.0011679514
27 1.0028789162 1.0017026107
28 1.0034672831 1.0035957608
29 1.004590459 1.003737852
30 1.0069731968 1.0044093592
31 1.0139407029 1.0046890424
32 1.0163150956 1.004950495
33 1.0179416895 1.0060511879
34 1.019271664 1.0073072309
35 1.0238247635 1.0145620023
36 1.0241351569 1.020917136
37 1.0323361197 1.0226041912
38 1.0414212077 1.0292922214
39 1.0695822881 1.0376580539
40 1.0698902154 1.0411350638
41 1.072693696 1.060020141
42 1.0736652399 1.0673750584
43 1.0886203424 1.0811693895
44 1.1941135249 1.1443540362
45 1.4258003635 1.1935329054

